Deuterium fractionation in cold dense cores in the low-mass star forming region L1688

In this work, we study deuterium fractionation in four starless cores in the low-mass star-forming region L1688 in the Ophiuchus molecular cloud. We study how the deuterium fraction ($R_D$) changes with environment, compare deuteration of ions and neutrals, core centre and its envelope, and attempt to reproduce the observed results with a gas-grain chemical model. We chose high and low gas density tracers to study both core centre and the envelope. With the IRAM 30m antenna, we mapped N$_2$H$^+$(1-0), N$_2$D$^+$(1-0), H$^{13}$CO$^+$ (1-0) and (2-1), DCO$^+$(2-1), and $p$-NH$_2$D(1$_{11}$-1$_{01}$) towards the chosen cores. The missing $p$-NH$_3$ and N$_2$H$^+$(1-0) data were taken from the literature. To measure the molecular hydrogen column density, dust and gas temperature within the cores, we used the Herschel/SPIRE dust continuum emission data, the GAS survey data (ammonia), and the COMPLETE survey data to estimate the upper limit on CO depletion. We present the deuterium fraction maps for three species towards four starless cores. Deuterium fraction of the core envelopes traced by DCO$^+$/H$^{13}$CO$^+$ is one order of magnitude lower ($\sim$0.08) than that of the core central parts traced by the nitrogen-bearing species ($\sim$0.5). Deuterium fraction increases with the gas density as indicated by high deuterium fraction of high gas density tracers and low deuterium fraction of lower gas density tracers and by the decrease of $R_D$ with core radii, consistent with the predictions of the chemical model. Our model results show a good agreement with observations for $R_D$(N$_2$D$^+$/N$_2$H$^+$) and R$_D$(DCO$^+$/HCO$^+$) and underestimate the $R_D$(NH$_2$D/NH$_3$).

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
